Quantifying the LiDAR Sim-to-Real Domain Shift: A Detailed Investigation Using Object Detectors and Analyzing Point Clouds at Target-Level

LiDAR object detection algorithms based on neural networks for autonomous driving require large amounts of data for training, validation, and testing. As real-world data collection and labeling are time-consuming and expensive, simulation-based synthetic data generation is a viable alternative. However, using simulated data for the training of neural networks leads to a domain shift of training and testing data due to differences in scenes, scenarios, and distributions. In this work, we quantify the sim-to-real domain shift by means of LiDAR object detectors trained with a new scenario-identical real-world and simulated dataset. In addition, we answer the questions of how well the simulated data resembles the real-world data and how well object detectors trained on simulated data perform on real-world data. Further, we analyze point clouds at the target-level by comparing real-world and simulated point clouds within the 3D bounding boxes of the targets. Our experiments show that a significant sim-to-real domain shift exists even for our scenario-identical datasets. This domain shift amounts to an average precision reduction of around 14 % for object detectors trained with simulated data. Additional experiments reveal that this domain shift can be lowered by introducing a simple noise model in simulation. We further show that a simple downsampling method to model real-world physics does not influence the performance of the object detectors.

==> IEEE T-IV - Quantifying the LiDAR Sim-to-Real Domain Shift_arXiv/figures/APs/AP_Car_3d_0_7_R40.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{540bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.2)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.30250288,0.08900466){\color[rgb]{0.74509804,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.70820311,0.08900466){\color[rgb]{0.19215686,0.50980392,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
    \put(0.39564525,0.01414933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Testing dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.11111111,0.13200234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.08518518,0.33600233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.08518518,0.54000233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.08518518,0.74400232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.08518518,0.94800232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.05925926,1.15200231){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.04076968,0.48010996){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D AP (0.7) in \%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.69489004,0.40875002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training\end{tabular}}}}%
    \put(0.707853,0.35435765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.80833909,0.28105326){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/APs/AP_Car_3d_0_7_R40.pdf}}%
    \put(0.80833909,0.20774886){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> IEEE T-IV - Quantifying the LiDAR Sim-to-Real Domain Shift_arXiv/figures/APs/AP_Car_3d_0_7_R40_000_033.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{540bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.2)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.30250288,0.08900466){\color[rgb]{0.74509804,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.70820311,0.08900466){\color[rgb]{0.19215686,0.50980392,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
    \put(0.39564525,0.01414933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Testing dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.11111111,0.13200234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.08518518,0.33600233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.08518518,0.54000233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.08518518,0.74400232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.08518518,0.94800232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.05925926,1.15200231){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.04076968,0.48010996){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D AP (0.7) in \%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.69489004,0.40875002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training\end{tabular}}}}%
    \put(0.707853,0.35435765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.80833909,0.28105326){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/APs/AP_Car_3d_0_7_R40_000_033.pdf}}%
    \put(0.80833909,0.20774886){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> IEEE T-IV - Quantifying the LiDAR Sim-to-Real Domain Shift_arXiv/figures/APs/AP_Car_3d_0_7_R40_033_066.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{540bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.2)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.30250288,0.08900466){\color[rgb]{0.74509804,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.70820311,0.08900466){\color[rgb]{0.19215686,0.50980392,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
    \put(0.39564525,0.01414933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Testing dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.11111111,0.13200234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.08518518,0.33600233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.08518518,0.54000233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.08518518,0.74400232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.08518518,0.94800232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.05925926,1.15200231){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.04076968,0.48010996){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D AP (0.7) in \%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.69489004,0.40875002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training\end{tabular}}}}%
    \put(0.707853,0.35435765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.80833909,0.28105326){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/APs/AP_Car_3d_0_7_R40_033_066.pdf}}%
    \put(0.80833909,0.20774886){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> IEEE T-IV - Quantifying the LiDAR Sim-to-Real Domain Shift_arXiv/figures/APs/AP_Car_3d_0_7_R40_066_100.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{540bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.2)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.30250288,0.08900466){\color[rgb]{0.74509804,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.70820311,0.08900466){\color[rgb]{0.19215686,0.50980392,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
    \put(0.39564525,0.01414933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Testing dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.11111111,0.13200234){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.08518518,0.33600233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.08518518,0.54000233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.08518518,0.74400232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.08518518,0.94800232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.05925926,1.15200231){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.04076968,0.48010996){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D AP (0.7) in \%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.22840277,1.08733796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training\end{tabular}}}}%
    \put(0.24136573,1.03294559){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.34185184,0.95964121){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/APs/AP_Car_3d_0_7_R40_066_100.pdf}}%
    \put(0.34185184,0.8863368){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> IEEE T-IV - Quantifying the LiDAR Sim-to-Real Domain Shift_arXiv/figures/APs/AP_Car_3d_0_7_R40_all.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1080bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.15203992,0.03721355){\color[rgb]{0.74509804,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.38492476,0.03721355){\color[rgb]{0.19215686,0.50980392,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.59702689,0.03721355){\color[rgb]{0.19215686,0.50980392,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim Noise\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.80275605,0.03721355){\color[rgb]{0.19215686,0.50980392,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim Downsampled\end{tabular}}}}%
    \put(0.4683449,0.0098698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Testing dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.03611111,0.05485678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.0287037,0.12085677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.0287037,0.18685677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.0287037,0.25285677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.0287037,0.31885677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.0212963,0.38485677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.01442418,0.17362558){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D AP (0.7) in \%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.8365784,0.16031539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Training dataset\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.84842879,0.13934028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.84842879,0.11839411){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.84842879,0.09744792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim Noise\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures/APs/AP_Car_3d_0_7_R40_all.pdf}}%
    \put(0.84842879,0.07650174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sim Downsampled\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> IEEE T-IV - Quantifying the LiDAR Sim-to-Real Domain Shift_arXiv/figures/bev/top_full_pcd_r_.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{785.38592037bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52565717)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.10869755,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.22256076,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.32913257,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.43570438,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.53996344,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.63924383,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.74581564,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.85238745,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.95166786,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.51671649,0.00935846){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}x [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.07143482,0.128711){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.07143482,0.21396845){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.08601265,0.29922589){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.07142985,0.38448334){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.07142985,0.46974079){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{figures/bev/top_full_pcd_r_.pdf}}%
    \put(0.02199157,0.27739148){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{figures/bev/top_full_pcd_r_.pdf}}%
  \end{picture}%
\endgroup%


==> IEEE T-IV - Quantifying the LiDAR Sim-to-Real Domain Shift_arXiv/figures/bev/top_full_pcd_s_.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{785.38592037bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52565717)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.10869755,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.22256076,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.32913257,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.43570438,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.53996344,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.63924383,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.74581564,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.85238745,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.95166786,0.05700621){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.51671649,0.00935846){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}x [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.07143482,0.128711){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.07143482,0.21396845){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.08601265,0.29922589){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.07142985,0.38448334){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.07142985,0.46974079){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{figures/bev/top_full_pcd_s_.pdf}}%
    \put(0.02199157,0.27739148){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{figures/bev/top_full_pcd_s_.pdf}}%
  \end{picture}%
\endgroup%

